Interstellar chemical differentiation across grain sizes

In this work we investigate the effects of ion accretion and size-dependent dust temperatures on the abundances of both gas-phase and grain-surface species. While past work has assumed a constant areal density for icy species, we show that this assumption is invalid and the chemical differentiation over grain sizes are significant. We use a gas-grain chemical code to numerically demonstrate this in two typical interstellar conditions: dark cloud (DC) and cold neutral medium (CNM). It is shown that, although the grain size distribution variation (but with the total grain surface area unchanged) has little effect on the gas-phase abundances, it can alter the abundances of some surface species by factors up to $\sim2-4$ orders of magnitude. The areal densities of ice species are larger on smaller grains in the DC model as the consequence of ion accretion. However, the surface areal density evolution tracks are more complex in the CNM model due to the combined effects of ion accretion and dust temperature variation. The surface areal density differences between the smallest ($\sim 0.01\mu$m) and the biggest ($\sim 0.2\mu$m) grains can reach $\sim$1 and $\sim$5 orders of magnitude in the DC and CNM models, respectively.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
